Persistence of charmed hadrons in QGP from lattice QCD

We study the nature of charm degrees of freedom near the chiral crossover based on lattice QCD calculations of the second and fourth-order cumulants of charm fluctuations, and their correlations with net baryon number, electric charge, and strangeness fluctuations. We show that below the chiral crossover temperature, $T_{pc}$, the thermodynamics of charm can be very well understood in terms of charmed hadrons. We present evidence that above $T_{pc}$, however, charm quark-like excitations emerge as new degrees of freedom contributing to the partial charm pressure. Nonetheless, up to temperatures as high as 175 MeV, charmed hadron-like excitations significantly contribute to the partial charm pressure.

==> reply.txt <==
I thank the referee for the detailed report and many constructive comments. I believe that I took care of all of them and reply in the following to all of the points raised by the referee. All changes made in the manuscript are mentioned in this reply.

1. Spectral functions are mentioned only briefly. Would that be possible to discuss the finding that the charmed hadron-like excitations persist in the QGP till 175.84 MeV in light of the available results on spectral functions?

--> As mentioned in the Introduction: "These excitations may either be thermally modified (broadened) resonances or more complicated quasi-particle excitations. Not much is currently known about the properties of such hadronic excitations." Studying the spectral properties of charmed hadron-like excitations is indeed crucial and would constitute a separate project on its own. Nevertheless, I have added a reference reflecting the current status of our understanding of the spectral properties of open-charmed hadrons at finite temperature. Specifically, I have included the following sentence in the Introduction: "In the open-charm sector, a study by the FASTSUM Collaboration suggests a relatively early modification (at a lower temperature) of the spectral functions in the scalar and axial-vector channels compared to the pseudoscalar and vector channels \cite{Aarts:2022krz}."   

2. I understand that T = 175.84 MeV is the highest temperature studied -- but the sentence at the beginning of Section 5.2 suggests a sharp limit at this temperature. To avoid misunderstandings, also considering the ongoing discussions on possible thresholds in the QGP, it would be better to specify that this is simply the highest temperature explored, and there is no information on physical thresholds (as far as I understand). 

--> I thank the Referee for pointing this out. To avoid any misunderstanding, I have added a sentence at the beginning of Sec. 5.2: "It is worth pointing out that this is the highest temperature explored in this work and does not provide any information on physical thresholds."

3. Remark 3.1: It may be worthwhile to mention that some results with Nt=12 will be shown as well, as some indication on the approach to the continuum limit is really important to validate the results.

--> This is a very valid point to improve the clarity of this article. Therefore, I have augmented Remark 3.1 with the following sentence: "To corroborate this claim, a few results for $N_{\tau}=12$ lattices are also presented."

4. It would be nice to add a reference for the sentence at the beginning of Sect. 2.2
"Charm quarks offer an advantage over the light quarks because for temperatures
a few times Tpc, the Boltzmann approximation works for an ideal massive quark--antiquark gas"

--> I have added the relevant references.

5. I spotted a typo 'deconifinement' on pg.2

--> I thank the Referee for carefully reading the paper and pointing out this typo -- it has been corrected.



